Let it shine: Autofluorescence of Papanicolaou-stain improves AI-based cytological oral cancer detection

Oral cancer is a global health challenge. It is treatable if detected early, but it is often fatal in late stages. There is a shift from the invasive and time-consuming tissue sampling and histological examination, toward non-invasive brush biopsies and cytological examination. Reliable computer-assisted methods are essential for cost-effective and accurate cytological analysis, but the lack of detailed cell-level annotations impairs model effectiveness. This study aims to improve AI-based oral cancer detection using multimodal imaging and deep fusion. We combine brightfield and fluorescence whole slide microscopy imaging to analyze Papanicolaou-stained liquid-based cytology slides of brush biopsies collected from both healthy and cancer patients. Due to limited cytological annotations, we utilize a weakly supervised deep learning approach using only patient-level labels. We evaluate various multimodal fusion strategies, including early, late, and three recent intermediate fusion methods. Our results show: (i) fluorescence imaging of Papanicolaou-stained samples provides substantial diagnostic information; (ii) multimodal fusion enhances classification and cancer detection accuracy over single-modality methods. Intermediate fusion is the leading method among the studied approaches. Specifically, the Co-Attention Fusion Network (CAFNet) model excels with an F1 score of 83.34% and accuracy of 91.79%, surpassing human performance on the task. Additional tests highlight the need for precise image registration to optimize multimodal analysis benefits. This study advances cytopathology by combining deep learning and multimodal imaging to enhance early, non-invasive detection of oral cancer, improving diagnostic accuracy and streamlining clinical workflows. The developed pipeline is also applicable in other cytological settings. Our codes and dataset are available online for further research.

==> README.txt <==
This bundle provides two classfiles, namely cas-sc.cls and cas-dc.cls
and corresponding template files for typesetting journal articles
supposed to go through Elsevier's updated workflow. cas-sc.cls is meant
for one-column, the other cas-dc.cls for two-column layout. These are
now accepted for submitting articles both in Elsevier's electronic
submission system and elsewhere.

Bugs and problems with classfiles may be reported to the
developers of the class via elsarticle@stmdocs.in.

The file manifest.txt provides a list of the files in the
elsarticle-cas bundle.  The following are the main files available:

- cas-sc.cls, classfile to typeset article in single column
- cas-dc.cls, classfile to typeset article in double column
- cas-sc-template.tex, template file for single column journals
- cas-dc-template.tex, template file for double column journals
- cas-common.sty, additional macro package for formatting
- cas-model2-names.bst, BibTeX style file
- cas-refs.bib, sample BibTeX database
- cas-twitter.jpeg, cas-linkedin.jpeg, cas-url.jpeg, cas-gplus.jpeg, 
  cas-facebook.jpeg, cas-email.jpeg - thumbnail images of social 
  networking sites

The PDF documentation elsdoc-cas.pdf is in the doc directory.  To
generate it:

 1. pdflatex elsdoc-cas
 2. pdflatex elsdoc-cas
 3. pdflatex elsdoc-cas

or

use the makefile. Use the target `all' (eg: make all) in doc
directory.

The above procedure will create a print version, namely elsdoc-cas.pdf.

Copyright 2019-2021, Elsevier. Bugs, feature requests, suggestions and
comments may be mailed to elsarticle@stmdocs.in. cas-sc.cls, cas-dc.cls
related documentations and supporting packages are released under the
LATEX Project Public Licence, either version 1.2 or any later
version. This work has the LPPL maintenance status
'author-maintained'.


==> manifest.txt <==
% Copyright 2019-2021 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-dc-template.tex
  TeX template 

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


